Dusty disks as safe havens for terrestrial planets: Effect of the back-reaction of solid material on gas

Previous studies have shown that there is considerable variation in the dust-to-gas density ratio in the vicinity of low-mass planets undergoing growth. This can lead to a significant change in the planetary momentum exerted by the gas and solid material. However, due to the low dust-to-gas mass ratio of protoplanetary disks, the back-reaction of the solid material, is often neglected. We study the effect of the back-reaction of solid material on the torques felt by low-mass planets. We performed locally isothermal, 2D hydrodynamic simulations of planet-disk interactions. Low-mass planets in the range of 0.1-10MEarth accrete only solid material. Simulations were compared with and without taking into account the back-reaction of the solid material on the gas. The solid component was assumed to have a fixed Stokes number in the range 0.01-10. In general, the inclusion of back-reaction results in a greater number of models with positive torque values compared to models that neglect back-reaction. It is clear, therefore, that the simulation of planetary growth and migration via hydrodynamic modeling requires the inclusion of solid-gas back-reaction. As a result of the back-reaction and accretion, a Mars-sized planetary embryo will experience positive total torques from the disk containing coupled solid components St<=0.01. Earth-mass planets also experience positive total torques from the disk containing boulder-sized solid components 2<=St<=5. The accretion of weakly coupled solid material tends to increase the positive torques and decrease the negative torques. Our results suggest that the combined effect of back-reaction and accretion is beneficial to the formation of planetary systems by reducing the likelihood of a young planet being engulfed by the central star.

==> ref_ans.txt <==
We thank the reviewer for his/her questions and useful comments. We have answered all the questions and changed the manuscript accordingly.

1) Fluid method for St > 0.1: It is known that the pressureless dust fluid method breaks done for numbers St >= 1. This is due to oscillation motion and crossing trajectories which are not handled by the method. Can you comment how this would influence the results, especially the once with St >= 1? Would you expect using a Lagrangian method a different profile?

>>> Yes, we agree with the referee. The fluid approach breaks down beyond St=1. The question is at what Stokes number the solutions of the fluid and Lagrangian approaches differ significantly. This should be investigated in a future study where the solld component is modeled with a Lagrangian approach. Note, however, that modeling the solid backreaction requires a combination of hydrodynamic and particle-based algorithms. We now include some thoughts on the validity of the fluid approach in the second paragraph of Section 4.3 for details.

2) Please include at least 2 additional plots: a) The first showing in the 2D X/Y plane the Sigma_d of the St=1 grains in the BR model. And one showing the ratio between Sigma_d NBR/BR in the same plane (Also St=1). Both after 100 orbits. This would help to understand the dust density structure and how it is influence by the effect of BR.

>>> New figures and some discussion are now presented in Secttion 4.2 and Fig. 3 in the revised vesrions of the mabnuscript.

3) Pebble isolation mass: For 10 Earth mass following Ataiee et al. 2018, the pebble isolation mass is reached. What is the effect of the pebble isolation mass onto this work? Do you obtain/see perturbations of the pressure/density so that inward drifting pebbles get trapped before they can enter the Hill regime. If not why?

>>> Tanks the referee to draw our attention to the isolation mass. Indeed, the isolation mass is reached for a planet of 10 Earth masses. Due to the low viscosity values used, planets with 10M Earth reach the isolation mass as shown in Ataiee et al (2018). As a result, a weak (a few percent density depletion) partial gap is opened in the gas disk. The pressure maxima developed at the edges of the gap effectively collect solid material, especially for St}=1. An example of the solid material distribution as well as the azimuthally averaged radial density profiles for St=1 and eta=0 are shown in Fig. 4. However, as we have shown (see e.g., Fig. A.1 for details), no significant torque is exerted by the solid material beyond the region DR > 3 R_Hill. Note that in the long term (several hundred thousand orbits) evolution of planet-disc interaction models, the corotation region can be emptied by the combined effect of solid material accretion and the pressure trap. As a result, the solid torque can be reduced, but it is already negligible for 10 M_Earth planets.

4) Resolution of the Hill sphere/Bondi Sphere: Even without pebbles, resolving the Hill sphere/Bondi Sphere is crucial in obtaining the correct density/pressure profile which determine the structure not only of the gas but also of the dust. Can you comment on how many cells per Bondi/Hill sphere there are? Especially for low mass planets the Bondi sphere is to be taken into account. If the resolution is fixed for different planet masses it means the flow speed and the density structure close to the planet might become unresolved for the low mass planet case. Have you carefully tested this effect?

>>> We agree with the referee that resolution is crucial in hydrodynamic simulations. In our first paper (Regaly 2020) a convergence test is presented in section 3.1. We found that the torque values converged at a resolution of 1024x2048. In the current investigation we use an arithmetic grid in which case convergence can be achieved at a resolution of 1536x3072. Thus, the planetary Hill sphere is resolved by about 1459, 314, and 68 cells for 10 Earth-mass, 1 Earth-mass, and 0.1 Earth-mass planets. This is known to be included in the revis3d version of the manuscript. 

5) Accreted solid material: it becomes difficult to understand what fraction of solid material mass is accreted during the simulation. Can you report which fraction of dust mass is accreted in the individual models? Also at the same time, it would be good to understand which fraction is replenished from the outer boundary. E.g. in the St=1 model, is the inward flux from the boundary larger than what get's accreted or leaving the domain in the inner part? This is very crucial as it influence the structure of the dust density close to the planet and so could affect the torque. Do you have control over these values , dust mass accreted onto planet, replenished at r_out, leaving at r_in? You have to be sure that the results what we see is not effected by the value of the inward drift of pebbles/(and outward drift).

>>> The simulation domain is relatively narrow (0.48-2.08), so neither the inner edge nor the outer part of the physical disk is resolved. As a result, our models cannot be considered a global simulation, but rather a local one. We have applied an inflow boundary condition for the dust to avoid disk depletion. Note, however, that torque saturation requires only 200 planetary orbits, which is well below the time scale of dust drift. Thus, no significant mass is added to the disk at the outer boundary. The mass flux at the inner boundary is also relatively small due to the limited simulation time. The accreted mass is about 10^-4 planetary mass during 200 orbits, which is also negligible. Thus, as in our previous study (Regaly 2020), the planetary mass is kept constant.

>>> With regard to the method used here for the planetary accretion, it is the same one that was used in the Regaly (2020). Basically the solid density is reduced by 1−eta dt inside the planet’s Hill sphere with the radius of RHill = a(Mp/3M∗)(1/3), at each time step where eta is the strengt hof accretion. With the above prescription the half-emptying time is log(2)/eta, i.e., about 2/3 orbital time for eta= 1. Two accreting scenarios are investigated eta = 1 and 0.1 referred to as strong and weak accreting scenarios. The solid density reduction is done in two steps: first, one-third of the density is removed from the inner part of the Hill sphere (DR 0.75RHill), then in the second step, two-third of the density is removed from the innermost part of the Hill sphere (DR 0.45RHill). As a result, the total solid mass and moment are strictly not conserved in the system. The above description is added to the final paragraph of Section 2.1 ijn the revised version of the manuscript.

6) Positive torque from Sigma_dust: If I understand it correctly one main reasonof a positive contribution of Sigma_d is because of the solid mass outside the planet radius compared to inside. Is this true? If that is the case then planet could migrate outward once it reaches the pebble isolation mass regime, as they start to concentrate solid material outside the planet. Is this a realistic scenario?

>>> Not exactly. The situation is more complicated. For example, the gas torque is generated by the asymmetry of the inner and outer spiral waves. Thus, in general, a negative/positive torque is exerted by the inner and outer disks, respectively. However, the torque of solid material occurs very close to the planet, in which case the dust in front of or behind the planet (with respect to its orbital motion) pulls and retracts the planet. Thus, for a 10 Earth-mass planet, the dust in the partially open gap edge is too far away to exert a significant amount of torque.

7) There are several language typos, also definitions are mixed. Please make a careful language revision.

>>> We did a careful language check. The definitions are know consolidated.
